The Importance of Priors on LIGO-Virgo Parameter Estimation: the Case of Primordial Black Holes

The black holes detected by current and future interferometers can have diverse origins. Their expected mass and spin distributions depend on the specifics of the formation mechanisms. When a physically motivated prior distribution is used in a Bayesian inference, the parameters estimated from the gravitational-wave data can change significantly, potentially affecting the physical interpretation of certain gravitational-wave events and their implications on theoretical models. As a case study we analyze primordial black holes, which might be formed in the early universe and could comprise at least a fraction of the dark matter. If accretion is not efficient during their cosmic history, primordial black holes are expected to be almost non-spinning. If accretion is efficient, massive binaries tend to be symmetrical and highly spinning. We show that incorporating these priors can significantly change the inferred mass ratio and effective spin of some binary black hole events, especially those identified as high-mass, asymmetrical, or spinning by a standard analysis using agnostic priors. For several events, the Bayes factors are only mildly affected by the new priors, implying that it is hard to distinguish whether merger events detected so far are of primordial or astrophysical origin. In particular, if binaries identified by LIGO/Virgo as strongly asymmetrical (including GW190412) are of primordial origin, their mass ratio inferred from the data can be closer to unity. For GW190412, the latter property is strongly affected by the inclusion of higher harmonics in the waveform model.

==> cover_reply.txt <==
Dear Editor,

We thank the Referee for the time spent to review our work and for her/his positive comments.
We have included the meaning of the solid and dashed lines in Fig.1 as correctly suggested by the Referee.

The reason for this delayed revision is that, after our original submission, we decided to extended our analysis to include the higher-harmonics waveforms in the analysis of GW190412. For this system only, this inclusion can
potentially affect the posterior distribution and the evidence analysis. Since the PBH-motivated priors were never used before in the analysis of this event, we decided to do the analysis from scratch.
In the revised paper we now present two analyses for GW190412: with and without the inclusion of the higher harmonics. This allows us to quantify their impact in the posteriors and in the evidence, as well as to quantify possible waveform systematics for the parameter estimation of this event.

We have therefore extended the discussion and the plots accordingly. The revised text and plots are highlighted in red.

To avoid proliferation of plots, we have dropped Appendix A, which was anyway superfluous and not very interesting.

Finally, we took the opportunity to cite the very recent O3a catalogue that was realized after our original submission.

Sincerely,
the authors

